Forecasting constraints on the high-z IGM thermal state from the Lyman-$\alpha$ forest flux auto-correlation function

The auto-correlation function of the Lyman-$\alpha$ (Ly$\alpha$) forest flux from high-z quasars can statistically probe all scales of the intergalactic medium (IGM) just after the epoch of reionization. The thermal state of the IGM, which is determined by the physics of reionization, sets the amount of small-scale power seen in the \lya forest. To study the sensitivity of the auto-correlation function to the thermal state of the IGM, we compute the auto-correlation function from cosmological hydrodynamical simulations with semi-numerical models of the thermal state of the IGM. We create mock data sets of 20 quasars to forecast constraints on $T_0$ and $\gamma$, which characterize a tight temperature-density relation in the IGM, at $5.4 \leq z \leq 6$. At $z = 5.4$ we find that an ideal data set constrains $T_0$ to 29\% and $\gamma$ to 9\%. In addition, we investigate four realistic reionization scenarios that combine temperature and ultra-violet background (UVB) fluctuations at $z = 5.8$. We find that, when using mock data generated from a model that includes temperature and UVB fluctuations, we can rule out a model with no temperature or UVB fluctuations at $>1\sigma$ level 50.5\% of the time.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
